Hartle-Hawking wave function and large-scale power suppression of CMB

In this presentation, we first describe the Hartle-Hawking wave function in the Euclidean path integral approach. After we introduce perturbations to the background instanton solution, following the formalism developed by Halliwell-Hawking and Laflamme, one can obtain the scale-invariant power spectrum for small-scales. We further emphasize that the Hartle-Hawking wave function can explain the large-scale power suppression by choosing suitable potential parameters, where this will be a possible window to confirm or falsify models of quantum cosmology. Finally, we further comment on possible future applications, e.g., Euclidean wormholes, which can result in distinct signatures to the power spectrum.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

